First-Principles Calculations on Monolayer WX2 (X = S, Se) as an Effective Drug Delivery Carrier for Anti- Tuberculosis Drugs

Tuberculosis (TB) remains a major global health concern, necessitating the exploration of novel drug delivery systems to combat the challenges posed by conventional approaches. We investigated the potential of monolayer transition metal dichalcogenides (TMDs) as an innovative platform for efficient and targeted delivery of antituberculosis drugs. Specifically, the electronic and optical properties of prominent TB drugs, isoniazid (INH) and pyrazinamide (PZA), adsorbed on tungsten diselenide (WSe2) and tungsten disulfide (WS2) monolayers were studied using first-principles calculations based on density functional theory (DFT). The investigation revealed that the band gaps of WSe2 and WS2 monolayers remain unaltered upon adsorption of PZA or INH, with negative adsorption energy indicating stable physisorption. We explored different vertical and horizontal configurations, and the horizontal ones were more stable. Moreover, the adsorbed drugs could be readily released by light within the visible or near-infrared (NIR) wavelength range. This opened up possibilities for their potential application in photothermal therapy, harnessing the unique properties of these 2D materials. The optical responses of anti-TB drugs adsorbed in 2D WSe2 and WS2 were similar to pristine 2D WSe2 and WS2. We demonstrated the temperature-dependent release mechanism of our 2D WSe2 and WS2 drug complexes, confirming the feasibility of releasing the discussed anti-tuberculosis drugs by generating heat through photothermal therapy. These findings hold significant promise for developing innovative drug delivery systems that have enhanced efficacy for targeted and low-toxic TB treatment.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate.tex (the template with example text)

 - rsc-articletemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


